Physics Informed LSTM Network for Flexibility Identification in Evaporative Cooling Systems

In energy intensive industrial systems, an evaporative cooling process may introduce operational flexibility. Such flexibility refers to a systems ability to deviate from its scheduled energy consumption. Identifying the flexibility, and therefore, designing control that ensures efficient and reliable operation presents a great challenge due to the inherently complex dynamics of industrial systems. Recently, machine learning models have attracted attention for identifying flexibility, due to their ability to model complex nonlinear behavior. This research presents machine learning based methods that integrate system dynamics into the machine learning models (e.g., Neural Networks) for better adherence to physical constraints. We define and evaluate physics informed long-short term memory networks (PhyLSTM) and physics informed neural networks (PhyNN) for the identification of flexibility in the evaporative cooling process. These physics informed networks approximate the time-dependent relationship between control input and system response while enforcing the dynamics of the process in the neural network architecture. Our proposed PhyLSTM provides less than 2% system response estimation error, converges in less than half iterations compared to a baseline Neural Network (NN), and accurately estimates the defined flexibility metrics. We include a detailed analysis of the impact of training data size on the performance and optimization of our proposed models.

==> ABS_TII-21-5498.txt <==
a) Title - Physics Informed LSTM Network for Flexibility Identification in Evaporative Cooling Systems

b) Authors - Manu Lahariya, Farzaneh Karami, Chris Develder and Guillaume Crevecoeur

c) Abstract - In energy intensive industrial systems, an evaporative cooling process may introduce operational flexibility. Such flexibility refers to a systems ability to deviate from its scheduled energy consumption. Identifying the flexibility, and therefore, designing control that ensures efficient and reliable operation presents a great challenge due to the inherently complex dynamics of industrial systems. Recently, machine learning models have attracted attention for identifying flexibility, due to their ability to model complex nonlinear behavior. This research presents machine learning based methods that integrate system dynamics into the machine learning models (e.g., Neural Networks) for better adherence to physical constraints. We define and evaluate physics informed long-short term memory networks (PhyLSTM) and physics informed neural networks (PhyNN) for the identification of flexibility in the evaporative cooling process. These physics informed networks approximate the time-dependent relationship between control input and system response while enforcing the dynamics of the process in the neural network architecture. Our proposed PhyLSTM provides less than 2% system response estimation error, converges in less than half iterations compared to a baseline Neural Network (NN), and accurately estimates the defined flexibility metrics. We include a detailed analysis of the impact of training data size on the performance and optimization of our proposed models.

==> Authors/Chris-Develder.txt <==
Chris Develder is associate professor with the research group IDLab in the Dept. of Information Technology (INTEC) at Ghent University – imec, Ghent, Belgium. He received the MSc degree in computer science engineering and a PhD in electrical engineering from Ghent University (Ghent, Belgium), in Jul. 1999 and Dec. 2003 respectively (as a fellow of the Research Foundation, FWO). He has stayed as a research visitor at UC Davis, CA, USA  (Jul.-Oct. 2007) and at Columbia University, NY, USA (Jan. 2013 – Jun. 2015). He was and is involved in various national and European research projects (e.g., FP7 Increase, FP7 C-DAX, H2020 CPN, H2020 Bright, H2020 BIGG, H2020 RENergetic, H2020 BD4NRG).
Chris currently leads two research teams within IDLab, (i) UGent-T2K on converting text to knowledge (i.e., NLP, mostly information extraction using machine learning), and (ii) UGent-AI4E on artificial intelligence for energy applications (e.g., smart grid). He has co-authored over 200 refereed publications in international conferences and journals. He is Senior Member of IEEE, Senior Member of ACM, and Member of
ACL.

==> Authors/Guillaume-Crevecoeur.txt <==
Guillaume Crevecoeur (°1981) received his Master and PhD degree in Engineering Physics from Ghent University in 2004 and 2009, respectively. He received a Research Foundation Flanders postdoctoral fellowship in 2009 and was appointed Associate Professor at Ghent University in 2014. He is member of Flanders Make in which he leads the Ghent University activities on sensing, monitoring, control and decision-making. With his team, he conducts research at the intersection of system identification, control and machine learning for mechatronic and industrial robotic systems. His goal is to endow physical dynamic systems with improved functionalities and capabilities when interacting with uncertain environments, other systems and humans. 

==> Authors/Karami-Farzaneh.txt <==
Farzaneh Karami received the MSc degree in Control Engineering from the Iran University of Science and Technology, Tehran, Iran, in 2010, and pursued her PhD degree in Computer Science (specializing in Optimization and Operations Research) at KU Leuven, Belgium. Since 2020, she has been a postdoctoral researcher with the Department of Electromechanical, Systems and Metal Engineering, Ghent University, Core lab EEDT-DC, Flanders Make, Belgium. Her research interests include using tools from mathematical optimization to create natural, understandable, and data-driven solutions that provide essential insights into improving operations.

==> Authors/Manu-Lahariya.txt <==
Manu Lahariya is working towards a Ph.D. degree in computer science engineering (specializing in machine learning for energy applications) with the research group Artificial Intelligence for Energy (AI4E) at IDLab, Ghent University, Ghent, Belgium. He received M.Tech. degree and B.Tech. degree in aerospace engineering from the Indian Institute of Technology, Kharagpur, India in 2016 and 2017, respectively. He has contributed to multiple European research projects (e.g., BIGG, InduFlex) and was a visiting researcher at Robust Autonomy and Decisions Lab, University of Edinburgh, Edinburgh, Scotland. His research interests include physics-based machine learning, reinforcement learning, deep learning, and statistical modeling for designing efficient control and system identification across different applications (e.g., smart grids, residential space heating, soft robotics, etc.).

==> INF_TII-21-5498.txt <==
(a) Document ID: TII-21-5498

(b) Document title: Physics Informed LSTM Network for Flexibility Identification in Evaporative Cooling Systems

(c) Document subject: Power, Energy, & Industry Applications

(d) Keywords: Deep Learning, Evaporative Cooling Tower, Flexibility, Machine Learning, PhyLSTM, PhyNN, Physics Informed Neural Networks, Recurrent Neural Networks

(e) Corresponding author:
       full name: Manu Lahariya
       complete address: IDLab, Technologiepark-Zwijnaarde 126, 9052 Ghent
       email: manu.lahariya@ugent.be
       telephone number: 0032498784943
       fax number

(f) Authors names and  IEEE and IES memberships
       Manu Lahariya; IEEE membership (no); IES membership (no)
       Karami Farzaneh; IEEE membership rank (no), IES membership (no)
       Chris Develder; IEEE membership rank (SM) ,1999, #90472419; IES membership (no)
       Guillaume Crevecoeur; IEEE membership rank (M), 2006, #80559049; IES membership (yes)
       etc

(g) Do you want to print some of your figures in color? (you will be asked to pay for this extra service)
    - No

==> MOD_TII-21-5498.txt <==
The final manuscript includes author names, affiliations, images and biographies. Additionally, an acknowledgment section has been updated in the final manuscript. 

Other than aforementioned changes, no other changes have been applied to the manuscript.
